Boosting Static Resource Leak Detection via LLM-based Resource-Oriented Intention Inference

Resource leaks, caused by resources not being released after acquisition, often lead to performance issues and system crashes. Existing static detection techniques rely on mechanical matching of predefined resource acquisition/release APIs and null-checking conditions to find unreleased resources, suffering from both (1) false negatives caused by the incompleteness of predefined resource acquisition/release APIs and (2) false positives caused by the incompleteness of resource reachability validation identification. To overcome these challenges, we propose InferROI, a novel approach that leverages the exceptional code comprehension capability of large language models (LLMs) to directly infer resource-oriented intentions (acquisition, release, and reachability validation) in code. InferROI first prompts the LLM to infer involved intentions for a given code snippet, and then incorporates a two-stage static analysis approach to check control-flow paths for resource leak detection based on the inferred intentions. We evaluate the effectiveness of InferROI in both resource-oriented intention inference and resource leak detection. Experimental results on the DroidLeaks and JLeaks datasets demonstrate InferROI achieves promising bug detection rate (59.3% and 62.5%) and false alarm rate (18.6% and 19.5%). Compared to three industrial static detectors, InferROI detects 14~45 and 149~485 more bugs in DroidLeaks and JLeaks, respectively. When applied to real-world open-source projects, InferROI identifies 29 unknown resource leak bugs (verified by authors), with 7 of them being confirmed by developers. In addition, the results of an ablation study underscores the importance of combining LLM-based inference with static analysis.

==> icse25-reviews.txt <==
Metareview
We thank the authors for their careful response. Although we identified many issues, the authors have indicated a willingness to address them in their response. This would constitute a major revision.

We list the following expected changes, as discussed by the authors in their response:

All-1: data leakage issue - acknowledge and update text to reflect this issue
All-2: why no false alarm for baselines on JLeaks - update metrics as described
All-3: including more LLMs - add comparison of at least one more LLM
All-4: why different baselines chosen in RQ1/2 - update text to explain differences in RQ1 vs. RQ2. Better explain relation to MiROK
ReviewB-Question-2: “Why MiROK in RQ2 not in RQ3” - add evaluation of MiROK in RQ3.a as mentioned.
ReviewB-Question-3: “How INFERROI works when no released method.” - add a brief clarification
ReviewC-Question-1: “Can you explain reachable vs. open/closed vs. valid for a resource? - clarify the meaning of “reachable” and “reachability”
ReviewA-Comment1: Include more qualitative analysis on bad cases to show the limitation of INFERROI in revision.
ReviewA-Comment-2: Include more detailed documentation for replicability
ReviewB-Comment-1: add an additional experiment on a small dataset
ReviewB-Comment-2: adjust the relevant claim in revision.
ReviewB-Comment-3: include 1~2 CoT variants of GPT-4 in the revision.
ReviewB-Comment-3: add more detailed descriptions of the implementation section in the revision.
ReviewB-Comment-4: clarify selection briefly
ReviewC-Comment-1: formal to structured
ReviewC-Comment-4: include the running time in revision.




